3-manifolds efficiently bound 4-manifolds

It is known since 1954 that every 3-manifold bounds a 4-manifold. Thus, for instance, every 3-manifold has a surgery diagram. There are several proofs of this fact, including constructive proofs, but there has been little attention to the complexity of the 4-manifold produced. Given a 3-manifold M of complexity n, we show how to construct a 4-manifold bounded by M of complexity O(n^2). Here we measure ``complexity'' of a piecewise-linear manifold by the minimum number of n-simplices in a triangulation. It is an open question whether this quadratic bound can be replaced by a linear bound. The proof goes through the notion of "shadow complexity" of a 3-manifold M. A shadow of M is a well-behaved 2-dimensional spine of a 4-manifold bounded by M. We prove that, for a manifold M satisfying the Geometrization Conjecture with Gromov norm G and shadow complexity S, c_1 G <= S <= c_2 G^2 for suitable constants c_1, c_2. In particular, the manifolds with shadow complexity 0 are the graph manifolds.

==> abstract.txt <==
It is known since 1954 that every 3-manifold bounds a 4-manifold.
Thus, for instance, every 3-manifold has a surgery diagram.  There are
several proofs of this fact, including constructive proofs, but there
has been little attention to the complexity of the 4-manifold
produced.  Given a 3-manifold M of complexity n, we show how to
construct a 4-manifold bounded by M of complexity O(n^2).  Here we
measure ``complexity'' of a piecewise-linear manifold by the minimum
number of n-simplices in a triangulation.  It is an open question
whether this quadratic bound can be replaced by a linear bound.

The proof goes through the notion of "shadow complexity" of a
3-manifold M.  A shadow of M is a well-behaved 2-dimensional spine of
a 4-manifold bounded by M.  We prove that, for a manifold M satisfying
the Geometrization Conjecture with Gromov norm G and shadow complexity S,
  c_1 G <= S <= c_2 G^2
for suitable constants c_1, c_2.  In particular, the manifolds with
shadow complexity 0 are the graph manifolds.

